Learning-driven Physically-aware Large-scale Circuit Gate Sizing

Gate sizing plays an important role in timing optimization after physical design. Existing machine learning-based gate sizing works cannot optimize timing on multiple timing paths simultaneously and neglect the physical constraint on layouts. They cause sub-optimal sizing solutions and low-efficiency issues when compared with commercial gate sizing tools. In this work, we propose a learning-driven physically-aware gate sizing framework to optimize timing performance on large-scale circuits efficiently. In our gradient descent optimization-based work, for obtaining accurate gradients, a multi-modal gate sizing-aware timing model is achieved via learning timing information on multiple timing paths and physical information on multiple-scaled layouts jointly. Then, gradient generation based on the sizing-oriented estimator and adaptive back-propagation are developed to update gate sizes. Our results demonstrate that our work achieves higher timing performance improvements in a faster way compared with the commercial gate sizing tool.

==> pgfplot/cpdOurs.dat <==
%% LaTeX2e file `cpdOurs.dat'
%% generated by the `filecontents' environment
%% from source `tns-ecg' on 2024/03/09.
%%
 er cpd 
 0.1 0.984
 0.2 0.931
 0.3 0.912
 0.4 0.880
 0.5 0.859
 0.6 0.876
 0.7 0.765
 0.8 0.734
 0.9 0.745


==> pgfplot/cpdSimple-RL.dat <==
%% LaTeX2e file `cpdSimple-RL.dat'
%% generated by the `filecontents' environment
%% from source `tns-ecg' on 2024/03/09.
%%
 er cpd 
 0.1 0.984
 0.2 0.931
 0.3 0.912
 0.4 0.880
 0.5 0.859
 0.6 0.876
 0.7 0.765
 0.8 0.734
 0.9 0.745


==> pgfplot/tnstateagd.dat <==
%% LaTeX2e file `tnstateagd.dat'
%% generated by the `filecontents' environment
%% from source `tns-ecg' on 2024/03/09.
%%
 er cpd 
 0.1 1.612
 0.2 1.553
 0.3 1.474
 0.4 1.392
 0.5 1.309
 0.6 1.251
 0.7 1.221
 0.8 1.172
 0.9 1.105


==> pgfplot/tnstateours.dat <==
%% LaTeX2e file `tnstateours.dat'
%% generated by the `filecontents' environment
%% from source `tns-ecg' on 2024/03/09.
%%
 er cpd 
 0.1 0.972
 0.2 0.953
 0.3 0.934
 0.4 0.912
 0.5 0.891
 0.6 0.869
 0.7 0.815
 0.8 0.793
 0.9 0.752


==> pgfplot/tnstaterl.dat <==
%% LaTeX2e file `tnstaterl.dat'
%% generated by the `filecontents' environment
%% from source `tns-ecg' on 2024/03/09.
%%
 er cpd 
 0.1 1.628
 0.2 1.557
 0.3 1.532
 0.4 1.514
 0.5 1.490
 0.6 1.374
 0.7 1.312
 0.8 1.274
 0.9 1.227

